Disk-satellite interaction in disks with density gaps

Gravitational coupling between a gaseous disk and an orbiting perturber leads to angular momentum exchange between them which can result in gap opening by planets in protoplanetary disks and clearing of gas by binary supermassive black holes (SMBHs) embedded in accretion disks. Understanding the co-evolution of the disk and the orbit of the perturber in these circumstances requires knowledge of the spatial distribution of the torque exerted by the latter on a highly nonuniform disk. Here we explore disk-satellite interaction in disks with gaps in linear approximation both in Fourier and in physical space, explicitly incorporating the disk non-uniformity in the fluid equations. Density gradients strongly displace the positions of Lindblad resonances in the disk (which often occur at multiple locations), and the waveforms of modes excited close to the gap edge get modified compared to the uniform disk case. The spatial distribution of the excitation torque density is found to be quite different from the existing prescriptions: most of the torque is exerted in a rather narrow region near the gap edge where Lindblad resonances accumulate, followed by an exponential fall-off with the distance from the perturber. Despite these differences, for a given gap profile the full integrated torque exerted on the disk agrees with the conventional uniform disk theory prediction at the level of ~10%. The nonlinearity of the density wave excited by the perturber is shown to decrease as the wave travels out of the gap, slowing down its nonlinear evolution and damping. Our results suggest that gap opening in protoplanetary disks and gas clearing around SMBH binaries can be more efficient than the existing theories predict. They pave the way for self-consistent calculations of the gap structure and the orbital evolution of the perturber using accurate prescription for the torque density behavior.

==> aastex.cls.txt <==
%%
%% This is file `aastex.cls',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% aasclass.dtx  (with options: `class')
%% 
%% This is a generated file;
%% altering it directly is inadvisable;
%% instead, modify the original source file.
%% 
%% Copyright notice.
%% 
%%    These files are distributed
%%    WITHOUT ANY WARRANTY; without even the implied warranty of
%%    MERCHANTABILITY or FITNESS FOR A PARTICULAR PURPOSE.
%% 
%% \CharacterTable
%%  {Upper-case    \A\B\C\D\E\F\G\H\I\J\K\L\M\N\O\P\Q\R\S\T\U\V\W\X\Y\Z
%%   Lower-case    \a\b\c\d\e\f\g\h\i\j\k\l\m\n\o\p\q\r\s\t\u\v\w\x\y\z
%%   Digits        \0\1\2\3\4\5\6\7\8\9
%%   Exclamation   \!     Double quote  \"     Hash (number) \#
%%   Dollar        \$     Percent       \%     Ampersand     \&
%%   Acute accent  \'     Left paren    \(     Right paren   \)
%%   Asterisk      \*     Plus          \+     Comma         \,
%%   Minus         \-     Point         \.     Solidus       \/
%%   Colon         \:     Semicolon     \;     Less than     \<
%%   Equals        \=     Greater than  \>     Question mark \?
%%   Commercial at \@     Left bracket  \[     Backslash     \\
%%   Right bracket \]     Circumflex    \^     Underscore    \_
%%   Grave accent  \`     Left brace    \{     Vertical bar  \|
%%   Right brace   \}     Tilde         \~}%
%%%  @LaTeX-file{
%%%     filename        = "aastex.dtx",
%%%     version         = "5.2",
%%%     date            = "2005/06/22",
%%%     time            = "16:23:00 GMT",
%%%     checksum        = "5964",
%%%     author          = "Arthur Ogawa (mailto:ogawa@teleport.com)",
%%%     revised by      = "SR Nova Private Ltd."
%%%     copyright       = "Copyright (C) 2003 American Astronomical Society
%%%
%%%                        This work may be distributed and/or modified under the
%%%                        conditions of the LaTeX Project Public License, either version 1.3
%%%                        of this license or (at your option) any later version.
%%%                        The latest version of this license is in
%%%                        http://www.latex-project.org/lppl.txt
%%%                        and version 1.3 or later is part of all distributions of LaTeX
%%%                        version 2003/12/01 or later.
%%%
%%%                        This work has the LPPL maintenance status "maintained".
%%%
%%%                        The Current Maintainer of this work is the American Astronomical Society.
%%%
%%%                        This work consists of all files listed in the document README.
%%%
%%%     address         = "American Astronomical Society
%%%                        USA",
%%%     telephone       = "+1 ???",
%%%     FAX             = "",
%%%     email           = "aastex-help@aas.org",
%%%     codetable       = "ISO/ASCII",
%%%     keywords        = "latex, AAS, journal",
%%%     supported       = "yes",
%%%     abstract        = "formatter for AAS journal submissions",
%%%     docstring       = "The checksum field above generated by ltxdoc",
%%%  }
\NeedsTeXFormat{LaTeX2e}[1995/12/01]%
\ProvidesClass{aastex}%
 [2005/06/22 5.2/AAS markup document class]%
\def\substitute@option#1#2{%
 \ClassWarning{aastex}{%
  Substyle #1 is deprecated in aastex.
  Using #2 instead (please fix your document).
 }\@nameuse{ds@#2}%
}%
\ClassInfo{aastex}{%
 Original \protect\LaTeX2.09 style
 by Chris Biemesderfer (chris@seagoat.com).
 Adapted to \protect\LaTeXe\space
 by A. Ogawa (ogawa@teleport.com)%
}%
\newif\iflong@abstract
\global\long@abstractfalse
\DeclareOption{10pt}{\newcommand\aas@ptsize{0}}%
\DeclareOption{11pt}{\newcommand\aas@ptsize{1}}%
\DeclareOption{12pt}{\newcommand\aas@ptsize{2}}%
\DeclareOption{landscape}{\OptionNotUsed}%
\DeclareOption{eqsecnum}{\AtEndOfClass{\eqsecnum}}
\DeclareOption{longabstract}{\global\long@abstracttrue}
\DeclareOption{flushrt}{\let\opt@just\just@just}%
\let\opt@just\@empty
\def\just@just{%
 \@rightskip\z@skip
 \rightskip\@rightskip
 \pretolerance=100\relax
}%
\DeclareOption{tighten}{\def\opt@tighten{\tightenlines}}%
\let\opt@tighten\@empty

\DeclareOption{manuscript}{\def\aas@substyle{manuscript}\long@abstractfalse}
\DeclareOption{preprint}{\def\aas@substyle{preprint}\long@abstractfalse}
\DeclareOption{preprint2}{\def\aas@substyle{preprint2}\@twocolumntrue}
\DeclareOption{aasms4}{\substitute@option{aasms4}{manuscript}}%
\DeclareOption{aaspp4}{\substitute@option{aaspp4}{preprint}}%
\DeclareOption{aas2pp4}{\substitute@option{aas2pp4}{preprint2}}%
\DeclareOption{aj_pt4}{\substitute@option{aj_pt4}{preprint}}%
\DeclareOption{apjpt4}{\substitute@option{apjpt4}{preprint}}%
\def\aas@substyle{manuscript}%
\AtEndOfPackage{%
 \@nameuse{aas@\aas@substyle}%
}%
\DeclareOption{astro}{\AtBeginDocument{\load@astro}}%
\DeclareOption*{\PassOptionsToClass{\CurrentOption}{article}}%
\ExecuteOptions{letterpaper,oneside,onecolumn,final}%
\ProcessOptions\relax
\@namedef{aas@size@manuscript}{%
 \def\aas@ptsize{2}%
 \pass@aassize
}%
\@namedef{aas@size@preprint}{%
 \ifx\undefined\aas@ptsize\expandafter\@firstoftwo\else\expandafter\@secondoftwo\fi
 {\def\aas@ptsize{1}}{}%
 \pass@aassize
}%
\@namedef{aas@size@preprint2}{%
 \ifx\undefined\aas@ptsize\expandafter\@firstoftwo\else\expandafter\@secondoftwo\fi
 {\def\aas@ptsize{0}}{}%
 \pass@aassize
}%
\def\pass@aassize{%
 \expandafter\PassOptionsToClass\expandafter{\expandafter1\aas@ptsize pt}{article}%
}%
\@nameuse{aas@size@\aas@substyle}%
\LoadClass{article}[1995/12/01]%
\RequirePackage{latexsym}%
\RequirePackage{graphicx}%
\RequirePackage{amssymb}%
\RequirePackage{natbib}%
\newcommand{\bibstyle@aas}{\bibpunct{(}{)}{;}{a}{}{,}}
\@citestyle{aas}
\RequirePackage{verbatim}%
\def\@to{to}%
\newcommand\ulap[1]{\vbox\@to\z@{{\vss#1}}}%
\newcommand\dlap[1]{\vbox\@to\z@{{#1\vss}}}%
\newcommand\let@environment[2]{%
 \expandafter\let
 \csname#1\expandafter\endcsname\csname#2\endcsname
 \expandafter\let
 \csname end#1\expandafter\endcsname\csname end#2\endcsname
 }%
\newcommand\say[1]{\typeout{<\noexpand#1=\meaning#1>}}%
\newcommand\saythe[1]{\typeout{<\noexpand#1=\the#1>}}%
\newcommand\tracingplain{%
 \tracingonline\z@\tracingcommands\z@\tracingstats\z@
 \tracingpages\z@\tracingoutput\z@\tracinglostchars\@ne
 \tracingmacros\z@\tracingparagraphs\z@\tracingrestores\z@
 \showboxbreadth5\showboxdepth3\relax %\errorstopmode
 }%
\newcommand\traceoutput{%
 \appdef\@resetactivechars{\showoutput}%
}%
\newcommand\nohyphenation{\kern\z@}%
\newcommand\offhyphenation{%
 \lefthyphenmin\maxdimen\emergencystretch8\p@
}%
\def\substitute@command#1#2{%
 \ClassWarning{aastex}{%
  Command \protect#1\space is deprecated in aastex.
  Using \protect#2\space instead (please fix your document).
 }%
 #2%
}%
\def\remove@command#1{%
 \ClassWarning{aastex}{%
  Command \protect#1\space is deprecated in aastex.
  Please remove it from your document%
 }%
}%
\def\@provide#1{%Implicit #2
 \@ifxundefined#1{\def#1}{\def\@tempa}%
}%
\def\prepdef#1#2{%
 \@ifxundefined#1{\toks@{}}{\toks@\expandafter{#1}}%
 \toks@ii{#2}%
 \edef#1{\the\toks@ii\the\toks@}%
}%
\def\appdef#1#2{%
 \@ifxundefined#1{\toks@{}}{\toks@\expandafter{#1}}%
 \toks@ii{#2}%
 \edef#1{\the\toks@\the\toks@ii}%
}%
\def\appgdef#1#2{%
 \@ifxundefined#1{\toks@{}}{\toks@\expandafter{#1}}%
 \toks@ii{#2}%
 \xdef#1{\the\toks@\the\toks@ii}%
}%
\toksdef\toks@ii=\tw@
\long\def\@ifxundefined#1{\@ifx{\undefined#1}}%
\def\@boolean#1#2{%
  \long\def#1{%
    #2% \if<something>
      \expandafter\boolean@true
    \else
      \expandafter\boolean@false
    \fi
  }%
}%
\def\@boole@def#1#{\@boolean{#1}}% Implicit #2
\@boole@def\@ifx#1{\ifx#1}%
\@boole@def\@ifx@empty#1{\ifx\@empty#1}%
\@boole@def\@ifnum#1{\ifnum#1}%
\@boole@def\@ifdim#1{\ifdim#1}%
\@boole@def\@ifvoid#1{\ifvoid#1}%
\long\def\boolean@true#1#2{#1}%
\long\def\boolean@false#1#2{#2}%
\renewcommand\addpenalty[1]{%
  \ifvmode
    \if@minipage
    \else
      \if@nobreak
      \else
        \ifinner
          \@tempskipa\lastskip \unskip
          \@tempcnta\lastpenalty \unpenalty
          \ifnum#1<\@tempcnta
            \penalty#1\relax
          \else
            \penalty\@tempcnta
          \fi
          \vskip\@tempskipa
        \else
          \ifdim\lastskip=\z@
            \penalty#1\relax
          \else
            \@tempskipb\lastskip
            \vskip-\lastskip
            \penalty#1%
            \vskip\@tempskipb
          \fi
        \fi
      \fi
    \fi
  \else
    \@noitemerr
  \fi
}%
\renewcommand\addvspace[1]{%
  \ifvmode
    \if@minipage
    \else
      \ifinner
        \@tempskipa\lastskip \unskip
        \ifdim\@tempskipa=\z@
          \vskip#1\relax
        \else
          \@tempskipb#1\relax
          \ifdim\@tempskipa<\@tempskipb
            \vskip\@tempskipb
          \else
            \ifdim\@tempskipb<\z@
              \ifdim\@tempskipa<\z@
                \vskip\@tempskipa
              \else
                \advance\@tempskipb\@tempskipa
                \vskip\@tempskipb
              \fi
            \else
              \vskip\@tempskipa
            \fi
          \fi
        \fi
      \else
        \ifdim\lastskip=\z@
          \vskip#1\relax
        \else
          \@tempskipb#1\relax
          \@xaddvskip
        \fi
      \fi
    \fi
  \else
    \@noitemerr
  \fi
}%
\newcommand\maketitle@page{%
 \maketitle@disarm
 \begin{titlepage}%
  \let\footnotesize\small
  \let\footnoterule\relax
  \let \footnote \thanks
  \@maketitle
  \@thanks
  \vfil\null
 \end{titlepage}%
 \after@maketitle
}%
\newcommand\maketitle@runin{%
  \par
  \maketitle@disarm
  \begingroup
    %%%%\renewcommand\thefootnote{\@fnsymbol\c@footnote}%
    \def\@makefnmark{\rlap{\@textsuperscript{\normalfont\@thefnmark}}}%
    \long\def\@makefntext##1{%
     \parindent 1em\noindent
     \hb@xt@1.8em{%
      \hss\@textsuperscript{\normalfont\@thefnmark}%
     }%
     ##1%
    }%
    \if@twocolumn
      \@ifnum{\col@number=\@ne}{%
        \global\let\@title@footnote@text\@empty%
        \twocolumn[\let\@footnotetext\@title@footnotetext\@maketitle]%
        \@title@footnote@text%
      }{%
        \@maketitle
      }%
    \else
      \newpage
      \global\@topnum\z@   % Prevents figures from going at top of page.
      \@maketitle
    \fi
    %\thispagestyle{plain}%
    \@thanks
  \endgroup
  \after@maketitle
}%
\def\after@maketitle{%
 \iflong@abstract %
   \let\@makecol\@makecol@pptt
   \let\@outputdblcol\@outputdblcol@pptt
   \global\columnwidth\textwidth%
   \global\advance\columnwidth-\columnsep
   \global\divide\columnwidth\tw@
   \global\hsize\columnwidth
   \global\linewidth\columnwidth
   \global\@twocolumntrue
   \global\@firstcolumntrue
   \col@number \tw@
   \@ifnextchar [\@topnewpage\@floatplacement
   \begin{strip}% separate the abstract text from two-column text
   \end{strip}
 \fi
 %%%\setcounter{footnote}{0}%
 \global\let\thanks\@gobble
 \global\let\maketitle\relax
 \global\let\@maketitle\relax
 \global\let\@thanks\@empty
 \global\let\@author\@empty
 \global\let\@date\@empty
 \global\let\@title\@empty
 \global\let\title\relax
 \global\let\author\relax
 \global\let\date\relax
 \global\let\and\relax
 \global\let\email\@text@email
 \global\firsttabskip\z@
}%
\AtEndOfClass{%
 \if@titlepage
  \let\maketitle\maketitle@page
 \else
  \let\maketitle\maketitle@runin
 \fi
}%
\def\open@footnotetext{%
  \insert\footins\bgroup % \egroup in \close@footnotetext
  \interlinepenalty\interfootnotelinepenalty
  \splittopskip\footnotesep
  \splitmaxdepth\dp\strutbox
  \floatingpenalty \@MM
  \reset@font\footnote@size
  \hsize\columnwidth
  \@parboxrestore
}%
\def\close@footnotetext#1{%
  \color@begingroup
   \@makefntext{%
    \rule\z@\footnotesep\ignorespaces
    #1\@finalstrut\strutbox
   }%
  \color@endgroup
 \egroup
}%
\def\@footnotetext{% Implict #1
 \open@footnotetext
  \set@footnotetext{p@footnote}%
}%
\def\@mpfootnotetext{% Implict #1
 \global\setbox\@mpfootins\vbox\bgroup % \egroup in \set@footnotetext
  \unvbox\@mpfootins
  \set@footnotetext{p@mpfootnote}%
}%
\long\def\set@footnotetext#1{%Implicit #2
  \protected@edef\@currentlabel{%
   \csname #1\endcsname\@thefnmark
  }%
 \close@footnotetext
}%
\def\@title@footnotetext#1{%
 \protected@edef\@tempa{\csname p@footnote\endcsname\@thefnmark}%
 \expandafter\appgdef
 \expandafter\@title@footnote@text
 \expandafter{%
 \expandafter\insert@footnotetext
 \expandafter{\@tempa}{#1}}%
}%
\def\insert@footnotetext#1{%Implicit #2
 \open@footnotetext
  \def\@thefnmark{#1}%
  \def\@currentlabel{#1}%
 \close@footnotetext
}%
\AtBeginDocument{%
 \ifx\footnote@size\undefined
  \let\footnote@size\footnotesize
 \fi
}%
\long\def\eqnarray@broken{%
 \stepcounter{equation}\def\@currentlabel{\p@equation\theequation}%
 \global\@eqnswtrue\m@th\global\@eqcnt\z@
 \tabskip\mathindent
 \let\\=\@eqncr
 \setlength\abovedisplayskip{\topsep}%
 \ifvmode\addtolength\abovedisplayskip{\partopsep}\fi
 \addtolength\abovedisplayskip{\parskip}%
 \setlength\belowdisplayskip{\abovedisplayskip}%
 \setlength\belowdisplayshortskip{\abovedisplayskip}%
 \setlength\abovedisplayshortskip{\abovedisplayskip}%
 $$%
 \everycr{}%
 \halign to\linewidth\bgroup
  \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
  &\global\@eqcnt\@ne
   \hskip\tw@\arraycolsep
   \hfil${##}$\hfil
  &\global\@eqcnt\tw@
   \hskip\tw@\arraycolsep
   $\displaystyle{##}$\hfil\tabskip\@centering
  &\global\@eqcnt\thr@@\hb@xt@\z@\bgroup\hss##\egroup
   \tabskip\z@skip
  \cr
}%
\long\def\eqnarray@fleqn@fixed{%
 \stepcounter{equation}\def\@currentlabel{\p@equation\theequation}%
 \global\@eqnswtrue\m@th\global\@eqcnt\z@
 \tabskip\mathindent
 \let\\=\@eqncr
 \setlength\abovedisplayskip{\topsep}%
 \ifvmode\addtolength\abovedisplayskip{\partopsep}\fi
 \addtolength\abovedisplayskip{\parskip}%
 \setlength\belowdisplayskip{\abovedisplayskip}%
 \setlength\belowdisplayshortskip{\abovedisplayskip}%
 \setlength\abovedisplayshortskip{\abovedisplayskip}%
 $$%
 \everycr{}%
 \halign\@to\linewidth\bgroup
  \hskip\@centering$\displaystyle\tabskip\z@skip{##}$\@eqnsel
  &\global\@eqcnt\@ne
   \hskip\tw@\eqncolsep
   \hfil${{}##{}}$\hfil
  &\global\@eqcnt\tw@
   \hskip\tw@\eqncolsep
   $\displaystyle{##}$\hfil\tabskip\@centering
  &\global\@eqcnt\thr@@\hb@xt@\z@\bgroup\hss##\egroup
   \tabskip\z@skip
  \cr
}%
\ifx\eqnarray\eqnarray@broken
 \ClassWarningNoLine{aastex}{Repairing broken {eqnarray} definition}%
 \let\eqnarray\eqnarray@fleqn@fixed
\fi
\let\eqnarray@broken\relax
\let\eqnarray@fleqn@fixed\relax
\def\@startsection#1#2#3#4#5#6{%
 \@startsection@hook
  \if@noskipsec \leavevmode \fi
  \par
  \@tempskipa #4\relax
  \@afterindenttrue
  \ifdim \@tempskipa <\z@
    \@tempskipa -\@tempskipa \@afterindentfalse
  \fi
  \if@nobreak
    \everypar{}%
  \else
    \addpenalty\@secpenalty\addvspace\@tempskipa
  \fi
  \@ifstar
    {\@ssect{#3}{#4}{#5}{#6}}%
    {\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}%
}%
\def\@startsection@hook{}%
\def\@sect#1#2#3#4#5#6[#7]#8{%
 \ifnum #2>\c@secnumdepth
  \let\@svsec\@empty
 \else
  \refstepcounter{#1}\protected@edef\@svsec{\@seccntformat{#1}\relax}
 \fi
  \@tempskipa #5\relax
  \ifdim \@tempskipa>\z@
  \begingroup \section@centering#6{%
    \@hangfrom{\hskip #3\relax\@svsec}\interlinepenalty \@M\sec@upcase{#8}\@@par}%
  \endgroup
  \csname #1mark\endcsname{#7}\addcontentsline
  {toc}{#1}{\ifnum #2>\c@secnumdepth \else
               \protect\numberline{\csname the#1\endcsname}\fi
    #7}\else
  \def\@svsechd{%
   #6{\hskip#3\relax\@svsec
    \sec@upcase{#8}}%
   \csname #1mark\endcsname
   {#7}\addcontentsline{toc}{#1}{%
    \ifnum #2>\c@secnumdepth
    \else
     \protect\numberline{\csname the#1\endcsname}%
    \fi
    #7}}\fi
 \@xsect{#5}%
}%
\def\@ssect#1#2#3#4#5{\@tempskipa #3\relax
 \ifdim \@tempskipa>\z@
  \begingroup
   \section@centering
   #4{%
    \@hangfrom{\hskip #1}\interlinepenalty \@M
    \sec@upcase{#5}\@@par}\endgroup
   \else
    \def\@svsechd{#4{\hskip #1\relax \sec@upcase{#5}}}\fi
    \@xsect{#3}}%
\def\@seccntformat#1{\csname the#1\endcsname.\quad}
\def\section@centering{\centering}%
\def\sec@upcase#1{\relax{#1}}%
\def\@citex[#1]#2{%
 \let\@citea\@empty
 \@cite{%
  \@for\@citeb:=#2\do{%
   \@citea
   \def\@citea{,\penalty\@m\ }%
   \edef\@citeb{\expandafter\@firstofone\@citeb\@empty}%
   \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
   \@ifundefined{b@\@citeb}{%
    \G@refundefinedtrue
    \@latex@warning{%
     Citation `\@citeb' on page \thepage \space undefined%
    }%
   }{%
     \csname b@\@citeb\endcsname
   }%
  }%
 }{#1}%
}%
\def\revtex@ver{5.2}%
\def\revtex@date{12 Dec 2003}%
\def\revtex@org{AAS}%
\def\revtex@jnl{AAS}%
\def\revtex@genre{manuscript}%
\def\class@typeout{%
 \typeout{%
  \revtex@org\space
  \revtex@genre\space substyle, v\revtex@ver\space <\revtex@date>.%
 }%
}%
\def\class@typeout@jnl{%
 \typeout{%
  \revtex@org\space
  \revtex@jnl\space
  \revtex@genre\space substyle, v\revtex@ver\space <\revtex@date>.%
 }%
}%
\AtBeginDocument{%
 \class@typeout
}%
\def\revtex@pageid{%
 \xdef\@thefnmark{\null}%
 \@footnotetext{%
  This \revtex@genre\space was prepared with the
  \revtex@org\space \LaTeX\ macros v\revtex@ver.%
 }%
}%
\def\ps@plaintop{%
 \let\@mkboth\@gobbletwo
 \def\@oddfoot{}%
 \def\@oddhead{\rmfamily\hfil--\space\thepage\space--\hfil}%
 \def\@evenfoot{}%
 \let\@evenhead\@oddhead
}%
\def\ps@msstitle{% mss ID on title page
 \let\@mkboth\@gobbletwo
 \def\@oddfoot{}%
 \def\@oddhead{\rmfamily\hfil\ms@id}%
 \def\@evenfoot{}%
 \let\@evenhead\@oddhead
}%
\setlength\textwidth{6.5in}%
\setlength\textheight{8.4in}%
\setlength\headheight{.15in}%
 \setlength\marginparsep {10\p@}%
 \setlength\marginparpush{5\p@}%
 \setlength\oddsidemargin   {0in}%
 \setlength\evensidemargin  {0in}%
 \setlength\marginparwidth  {0in}%
 \setlength\topmargin{0in}%
\setlength\lineskip{1\p@}%
\setlength\normallineskip{1\p@}%
\def\@doubleleading{1.6}%
\def\@tightleading{1.1}%
\renewcommand\baselinestretch{\@tightleading}%
\newcommand\tighten{\def\baselinestretch{\@tightleading}}%
\newcommand\tightenlines{\tighten}%
\newcommand\singlespace{%
 \def\baselinestretch{\@tightleading}%
 \normalsize
}%
\newcommand\doublespace{%
 \def\baselinestretch{\@doubleleading}%
 \normalsize
}%
\def\singlespace@apj{%
 \def\baselinestretch{\@tightleading}%
 \def\arraystretch{\@tightleading}%
 \normalsize
}%
\def\doublespace@apj{%
 \def\baselinestretch@apj{\@doubleleading}%
 \def\arraystretch{\@doubleleading}%
 \normalsize
}%
\setlength\parskip{1.5ex}%
\setlength\parindent{2em}%
\setlength\smallskipamount{3\p@\@plus1\p@\@minus1\p@}%
\setlength\medskipamount{6\p@\@plus2\p@\@minus2\p@}%
\setlength\bigskipamount{12\p@\@plus4\p@\@minus4\p@}%
\@lowpenalty   51
\@medpenalty  151
\@highpenalty 301
\newcommand\ptlandscape{%
 \setlength\textwidth{9in}%
 \setlength\textheight{6.5in}%
 \setlength\pt@width{\textwidth}%
 \setlength\hoffset{0.0in}%
 \setlength\voffset{-0.25in}%
}%
\def\eqsecnum{%
 \@addtoreset{equation}{section}%
 \def\theequation{%
 %\mbox{\normalsize\arabic{section}-\arabic{equation}}% Wrong!
  \arabic{section}-\arabic{equation}%
 }%
}%
\def\@journalname{The Astrophysical Journal}%
\def\cpr@holder{American Astronomical Society}%
\newcommand\received[1]{\gdef\@recvdate{#1}}%
\newcommand\accepted[1]{\gdef\@accptdate{#1}}%
\newcommand\revised[1]{\gdef\@revisedate{#1}}%
\newcommand\journalid[2]{\gdef\@jourvol{#1}\gdef\@jourdate{#2}}%
\newcommand\articleid[2]{\gdef\@startpage{#1}\gdef\@finishpage{#2}}%
\newcommand\paperid[1]{\gdef\@paperid{#1}}%
\newcommand\ccc[1]{\gdef\CCC@code{#1}}%
\AtEndOfClass{%
 \@provide\@recvdate{}%
 \@provide\@accptdate{}%
 \@provide\@revisedate{}%
 \@provide\@jourvol{}%
 \@provide\@jourdate{}%
 \@provide\@startpage{}%
 \@provide\@finishpage{}%
 \@provide\@paperid{MS-0001-SAMP}%
 \@provide\CCC@code{000-00\$75.95-CDB}%
}%
\newcommand\cpright[2]{%
 \global\expandafter\let\expandafter\cpr@type\csname cpr@#1\endcsname
 \gdef\cpr@year{#2}%
 \typeout{`#1' copyright \cpr@year.}%
}%
\def\cpr@AAS{Copyright \cpr@year\space by the \cpr@holder.}%
\def\cpr@PD{This article is in the public domain.}%
\def\cpr@Crown{Crown copyright \cpr@year\space by the \cpr@holder.}%
\def\cpr@none{No copyright is claimed for this article.}%
\def\cpr@ASP{Copyright \cpr@year\space by the ASP.}%
\def\cpr@year{\number\year}%
\def\@slug{%
 \par
 \noindent\cpr@type\par
 \noindent Manuscript number \@paperid.\par
 \noindent\CCC@code\par
}%
\newcommand\lefthead{\substitute@command\lefthead\shorttitle}%
\newcommand\righthead{\substitute@command\righthead\shortauthors}%
\newcommand\shorttitle[1]{\gdef\@versohead{#1}}%
\newcommand\shortauthors[1]{\gdef\@rectohead{#1}}%
\shorttitle{\relax}%
\shortauthors{\relax}%
\def\@runheads{%
 \@tempcnta\c@page
 \@whilenum\@tempcnta>\z@\do{%
  \vskip 3ex
  \hbox\@to30pc{%
   \small
   \expandafter\uppercase\expandafter{\@versohead}:
   \expandafter\uppercase\expandafter{\@rectohead}\hfil
  }%
  \advance\@tempcnta\m@ne
 }%
}%
\newcommand\msid[1]{\gdef\ms@id{#1}}% mss ID
\def\ms@id{}%
\newcommand\slugcomment[1]{\gdef\slug@comment{#1}}%
\slugcomment{}%
\newdimen\@slugcmmntwidth
\long\def\@makeslugcmmnt@mss{%
 \@ifx@empty\slug@comment{\relax}{%
  \vskip 5ex
  \sbox\@tempboxa{\slug@comment}%
  \@ifdim{\wd\@tempboxa >\@slugcmmntwidth}{%
   \hbox\@to\textwidth{%
    \hss
    \parbox\@slugcmmntwidth\slug@comment
   }%
  }{%
   \hbox\@to\textwidth{\hfil\box\@tempboxa\hfil}%
  }%
 }%
}%
\long\def\@makeslugcmmnt@ppt{%
 \@ifx@empty\slug@comment{\relax}{%
  \sbox\@tempboxa{\slug@comment}%
  \@ifdim{\wd\@tempboxa >\@slugcmmntwidth}{%
   \hbox\@to\textwidth{%
    \hss
    \parbox\@slugcmmntwidth\slug@comment
   }%
  }{%
   \hbox\@to\textwidth{\hfil\box\@tempboxa}%
  }%
  \vskip 2ex
 }%
}%
\def\@rcvaccrule{\vrule\@width1.75in\@height0.5pt\@depth\z@}%
\def\@dates{\ifx\@title\@empty\else {Received}\space%
 \ifx\@empty\@recvdate\@rcvaccrule\else\@recvdate\fi;%
 \hspace{1.5em}{accepted}\space%
 \ifx\@empty\@accptdate\@rcvaccrule\else\@accptdate\fi%
\fi}%                                                 %
\def\@dates@pptt{%
 \@ifx@empty\@recvdate{}{%
  \@ifx@empty\@accptdate{}{%
   {\center
     \@ifnum{\col@number=\tw@}{\small}{\normalsize}%
     {\itshape Received}\space
     \@recvdate
     \@ifnum{\col@number=\tw@}{\\[.5ex]}{\hspace{1.5em}}%
     {\itshape accepted}\space
     \@accptdate
    \endcenter
   }%
  }%
 }%
}%
\def\sluginfo@mss{%
 {%
  \addpenalty{\@M}%
  \addvspace{6\p@}%
  \centering
  \@dates
  \@makeslugcmmnt
  \par
  \addvspace{6\p@}%
 }%
}%
\newcommand\sluginfo{%
 {%
  \addpenalty{\@M}%
  \addvspace{6\p@}%
  \centering
  \@dates
  \par
  \addvspace{6\p@}%
 }%
}%
\let\dates=\sluginfo
\renewenvironment{abstract}{%
  \iflong@abstract% Abstract in one-column mode
    \onecolumn
  \fi
 \global\setbox\abstract@box\vtop\bgroup
  \columnwidth\textwidth\hsize\columnwidth\linewidth\hsize
  \normalsize
  \color@begingroup
  \@parboxrestore
  \@setminipage
  \quotation
}{%
  \par
  \endquotation
  \removelastskip
  \vskip-\prevdepth
  \color@endgroup
 \egroup
}%
\newbox\abstract@box
\def\abstractname{ABSTRACT}%
\def\@abstract@mss{%
 \sluginfo
 \clearpage
 \@ifvoid\abstract@box{}{%
  \begin{center}\bfseries\abstractname\end{center}%
  \contribute@box\abstract@box
 }%
}%
\def\contribute@box#1{%
 \dimen@\ht#1%
 \leavevmode\hbox{\vrule\@height\ht#1\@width\z@}\par
 \nointerlineskip\nobreak\kern-\ht#1\unvbox#1\prevdepth\z@
}%
\def\@abstract@ppt{%
 \@ifvoid\abstract@box{}{%
  \begin{center}\bfseries\abstractname\end{center}%
  \contribute@box\abstract@box
 }%
}%
\def\@abstract@pptt{%
 \@ifvoid\abstract@box{}{%
  \@ifnum{\col@number=\tw@}{%
   \section*{Abstract}%
  }{%
   \vspace{3em}%
   \begin{center}%
    \large
    \bfseries\abstractname\vspace{-.5em}\vspace{\z@}%
   \end{center}%
  }%
  \contribute@box\abstract@box
 }%
}%
\def\title#1{\appdef\@title{\make@title{#1}}}%
\def\author#1{\appdef\@author{\make@author{#1}}}%
%%% \def\authoraddr{\substitute@command\authoraddr\affil}%
\def\email#1{\appdef\@author{\make@authoremail{#1}}}%
\def\affil#1{\appdef\@author{\make@affil{#1}}}%
\def\altaffilmark#1{\appdef\@author{\make@altaffilmark{#1}}}%
\def\altaffiltext#1#2{\appdef\@author{\make@altaffiltext{#1}{#2}}}%
\def\and{\appdef\@author{\make@and}}%
\let\authoraddr\@gobble
\let\@title\@empty
\let\@author\@empty
\let\@date\@empty
\def\@maketitle{%
 \newpage
 \begingroup
  \let\footnote\thanks
  \let\email\make@authoremail
  \let\affil\make@affil
  \let\altaffilmark\make@altaffilmark
  \let\altaffiltext\make@altaffiltext
  \let\and\make@and
  \@title
  \@author
  \@date
  \par
  \@abstract
  \@ifxundefined\keyword@list{}{%
   \expandafter\@keywords
   \expandafter{\keyword@list}%
  }%
 \endgroup
}%
\def\make@title@mss#1{%
 {%
  \def\baselinestretch{\@tightleading}%
  \center\large\bfseries{#1}\endcenter %%
 }%
 \thispagestyle{msstitle}% mss ID
}%
\def\make@title@ppt#1{%
 \@makeslugcmmnt
 {\center\large\bfseries{#1}\endcenter}%
 \thispagestyle{empty}%
}%
\def\make@title@pptt#1{%
 {%
  \center
  \@ifnum{\col@number=\tw@}{\large}{\Large}%
  \bfseries
  #1%
  \endcenter
 }%
}%
\def\make@author#1{%
 {\topsep\z@\center\normalsize#1\endcenter}%
}%
\def\make@author@pptt#1{%
 {\topsep\z@
  \center
  \@ifnum{\col@number=\tw@}{\normalsize}{\vspace{4ex}\large}%
  #1%
  \endcenter
 }%
}%
\let\make@authoraddr=\@gobble
\def\make@authoremail#1{%
 {\topsep\z@\center\normalsize\tt#1\endcenter}%
}%
\newcommand\make@affil[1]{%
 \vspace*{-2.5ex}%
{\topsep\z@\center#1\endcenter}%
}%
\def\make@affil@ppt#1{%
 \vspace*{-0.8ex}%
 {%
  \topsep\z@
  \center
   \@ifnum{\col@number=\tw@}{\small}{\normalsize}%
   \itshape
   #1%
  \endcenter
 }%
}%
\def\make@affil@pptt#1{%
 \vspace*{-0.8ex}%
 {%
  \topsep\z@
  \center
   \@ifnum{\col@number=\tw@}{\small}{\normalsize}%
   \itshape
   #1%
  \endcenter
 }%
}%
\def\thefootnote{\@arabic\c@footnote}% initial style
\newcommand\make@altaffilmark[1]{$^{#1}$}%
\newcommand\make@altaffiltext[2]{%
\iflong@abstract%
   \footnotetext@ass[#1]{#2}
\else
   \footnotetext@ass[#1]{\hsize\columnwidth #2}
\fi
}%
%%
\def\thanks#1{\footnotemark
    \protected@xdef\@thanks{\@thanks
    \iflong@abstract%
        \protect\footnotetext[\the\c@footnote]{\hsize18pc #1}
    \else
        \protect\footnotetext[\the\c@footnote]{#1}
    \fi
    }%
}
%%
\def\footnotetext@ass{%
     \@ifnextchar [\@xfootnotenext@ass
       {%\protected@xdef\@thefnmark{\thempfn}%
    \@footnotetext}}
\def\@xfootnotenext@ass[#1]{%
  \begingroup
     %\csname c@\@mpfn\endcsname #1\relax
     \unrestored@protected@xdef\@thefnmark{#1}%
  \endgroup
  \@footnotetext}
\def\make@and{\vspace*{-0.5ex}{\topsep\z@\center and\endcenter}}%
\newcommand\keywords{\appdef\keyword@list}%
\let\keyword@list\undefined
\def\@keywords#1{%
 \vspace*{-.7ex}%
 \@ifnum{\col@number=\tw@}{%
  \noindent
  {{\itshape\@keywordtext:\/}\space\@kwds{#1}}%
 }{%
  {%
   \quote
   {\itshape\@keywordtext:\/}\space
   \@kwds{#1}%
   \endquote
  }%
 }%
}%
\def\@keywords@pptt#1{%
 \vspace*{-.7ex}%
 \@ifnum{\col@number=\tw@}{%
  \noindent
  {%
   \small
   {\itshape\@keywordtext:\/}\space
   \@kwds{#1}%
  }%
 }{%
  {%
   \quote
   \small
   {\itshape\@keywordtext:\/}\space
   \@kwds{#1}%
   \endquote
  }%
 }%
}%
\def\@keywords@mss#1{%%%
 \vspace*{-.7ex}%
 \@ifnum{\col@number=\tw@}{%
  \noindent
  {%
   \small
   {\itshape\@keywordtext:\/}\space
   \@kwds{#1}%
  }%
 }{%
  {%
   \quote
   \small
   {\itshape\@keywordtext:\/}\space
   \@kwds{#1}%
   \endquote%
   \clearpage
  }%
 }%
}%
\let\subjectheadings=\keywords
\def\@keywordtext{Subject headings}%
\def\@keyworddelim{---}%
\def\@kwds@jnl#1{%
 \def\@kwddlm{}%
 \@for\@kwd:=#1\do{%
  \@kwddlm
  \def\@kwddlm{\space\@keyworddelim\penalty\@m\space}%
  {\@kwd}%
 }%
}%
\def\@kwds#1{#1\relax}%
\AtBeginDocument{%
 \everypar{%
  \everypar@hook
 }%
}%
\def\everypar@hook{%
 \setbox\z@\lastbox\par\removelastskip
 \everypar{}%
 \maketitle@trigger
 \leavevmode
}%
\def\@startsection@hook{\maketitle@trigger}%
\prepdef\tableofcontents{\listof@hook}%
\prepdef\listoffigures{\listof@hook}%
\prepdef\listoftables{\listof@hook}%
\def\listof@hook{\maketitle@trigger}%
\def\maketitle@disarm{%
 \global\let\maketitle@trigger\relax
 \global\let\@startsection@hook\@empty
 \global\let\listof@hook\@empty
 \global\let\everypar@hook\@empty
}%
\def\maketitle@trigger{%
 \maketitle
}%
\setlength{\skip\footins}{4ex\@plus1ex\@minus.5ex}%
\setlength\footnotesep{3ex}%
\long\def\@makefntext@pptt#1{%
 \noindent
 \hbox\@to\z@{\hss$^{\@thefnmark}$}%
 #1%
}%
\newcounter{editornote}%
\def\theeditornote{{\rmfamily E}\arabic{editornote}}%
\newcommand\notetoeditor[1]{%
 \stepcounter{editornote}%
 \begingroup
  \def\protect{\noexpand\protect\noexpand}%
  \xdef\@thefnmark{\theeditornote}%
 \endgroup
 \@footnotemark\@footnotetext{NOTE TO EDITOR: #1}%
}%
\renewcommand\section{%
 \@startsection{section}{1}%
  {\z@}{5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\bfseries}%
}%
\def\thesection{\@arabic{\c@section}}%
\def\clear@section@page{}%
\renewcommand\subsection{%
 \@startsection{subsection}{2}%
  {\z@}{5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\bfseries}%
}%
\def\thesubsection{\thesection.\@arabic{\c@subsection}}%
\renewcommand\subsubsection{%
 \@startsection{subsubsection}{3}%
  {\z@}{5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\itshape}%
}%
\def\thesubsubsection{\thesubsection.\@arabic{\c@subsubsection}}%
\newcommand\subsubsubsection{%
 \@startsection{subsubsection}{4}%
  {\z@}{-15\p@\@plus-5\p@\@minus-2\p@}{5\p@}{\normalfont\normalsize\itshape}%
}%
\def\thesubsubsubsection{\thesubsubsection.\@arabic{\c@subsubsubsection}}%
\def\theparagraph{\thesubsubsection.\@arabic{\c@paragraph}}%
\newcommand\acknowledgments{\vskip 3ex\@plus.8ex\@minus.4ex}%
\let\acknowledgements=\acknowledgments
\renewcommand\appendix{%
 \par
 \if@twocolumn\@restonecoltrue\onecolumn\fi
 \setcounter{section}{\z@}%
 \setcounter{subsection}{\z@}%
 \setcounter{equation}{\z@}%
 \def\thesection{\Alph{section}}%
 \def\theequation{%
 %\hbox{\normalsize\Alph{section}\arabic{equation}}%
  \thesection\arabic{equation}%
 }%
 \@addtoreset{equation}{section}%
 \appendix@figtab@defs
 \def\section{%
  \@startsection
   {section}{1}{\z@}%
   {5ex\@plus.5ex}{1ex\@plus.2ex}{\normalsize\bfseries}%
   }%
}%
\let\appendix@figtab@defs\@empty
\def\appendix@figtab@defs@pptt{}%
\newcounter{cureqno}%
\newenvironment{mathletters}{%
 \refstepcounter{equation}%
 \setcounter{cureqno}{\value{equation}}%
 \let\@curtheeqn\theequation
 \edef\@tempa{\theequation}%
 \expandafter\def
 \expandafter\theequation
 \expandafter{\@tempa\alph{equation}}%
 \setcounter{equation}{0}%
}{%
 \let\theequation\@curtheeqn
 \setcounter{equation}{\value{cureqno}}%
}%
\newcommand\eqnum[1]{%
 \def\theequation{#1}%
 \let\@currentlabel\theequation
 \addtocounter{equation}{\m@ne}%
}%
\renewenvironment{thebibliography}[1]{%
 \clear@thebibliography@page
 \subsection*{REFERENCES}%
 \thebib@list
 \def\refpar{\relax}%
 \def\newblock{\hskip .11em\@plus.33em\@minus.07em}%
 \sloppy
 \clubpenalty4000
 \widowpenalty4000
 \sfcode`\.=1000\relax
}{%
 \endlist
 \revtex@pageid
}%
\def\clear@thebibliography@page{}%
\def\thebib@list{%
 \list{\null}{%
  \leftmargin 3em\labelwidth\z@\labelsep\z@\itemindent-\leftmargin
  \usecounter{enumi}%
 }%
}%
\def\thebib@list@pptt{%
 \list{\null}{%
  \leftmargin 1.2em\labelwidth\z@\labelsep\z@\itemindent-\leftmargin
  \usecounter{enumi}%
 }%
}%
\newenvironment{references}{%
 \clear@thebibliography@page
 \subsection*{REFERENCES}%
 \bgroup
  \setlength\parindent\z@
  \setlength\parskip\itemsep
  \let\refpar\references@refpar
}{%
  \refpar
 \egroup
 \revtex@pageid
}%
\def\references@refpar@mss{%
 \par\setlength\hangindent{3em}\hangafter\@ne
}%
\def\references@refpar@pptt{%
 \par\setlength\hangindent{1.2em}\hangafter\@ne
}%
\let\references@refpar\references@refpar@mss
\newcommand\reference{%
 \@ifnextchar\bgroup{\@reference}{%
  \@latexerr{Missing key on reference command}{%
   Each reference command should have a key corresponding
   to a \protect\markcite\space somewhere in the text
  }%
 }%
}%
\def\@reference#1{\relax\refpar}%
\newcommand\markcite[1]{\remove@command\markcite}%
 \def\@biblabel#1{\relax}%
 \def\@cite#1#2{#1\if@tempswa , #2\fi}%
\setcounter{topnumber}{7}%
\newskip\tnotemarkskip
\tnotemarkskip7pt
\newdimen\@abovenoteskip%
\newcommand\tablenotemark[1]{%
\rlap{$^{\mathrm #1}$}\hskip\tnotemarkskip\ignorespaces% Fixed: the space after notemark
}%
\def\@tablenotetext#1#2{%
 \vspace{.5ex}%
 {\noindent\llap{$^{#1}$}#2\par}%
}%
\def\@tablenotes#1{%
 \par
 \vspace{4.5ex}\footnoterule\vspace{.5ex}%
 {\footnotesize#1}%
}%
\def\@tablenotes@pptt#1{%
 \par
 \vspace{3.2ex}\footnoterule\vspace{.4ex}%
 {\footnotesize#1}%
}%
\AtBeginDocument{%
 \let\tblnote@list\@empty
}%
\newcommand\tablenotetext[2]{\ifdim\@abovenoteskip=0pt\global\@abovenoteskip=20pt\fi%
 \appgdef\tblnote@list{\hsize\pt@width\leftskip\z@\rightskip\z@%
 \@tablenotetext{#1}{\parfillskip\z@ plus1fil#2\endgraf}}%
}%
\def\spew@tblnotes{%
 \@ifx@empty\tblnote@list{}{%
  \@tablenotes{\tblnote@list}%
  \global\let\tblnote@list\@empty
 }%
}%
\prepdef\endtable{\spew@tblnotes}%
\expandafter\prepdef\csname endtable*\endcsname{\spew@tblnotes}%
\let\tableline=\hline
\long\def\@makecaption#1#2{\vskip 2ex\noindent#1\ #2\par}%
\newcommand\tablenum[1]{%
 \def\thetable{#1}%
 \let\@currentlabel\thetable
 \addtocounter{table}{\m@ne}%
}%
\newcommand\figurenum[1]{%
 \def\thefigure{#1}%
 \let\@currentlabel\thefigure
 \addtocounter{figure}{\m@ne}%
}%
\newcommand\placetable{\@place@float{TABLE}}%
\newcommand\placefigure{\@place@float{FIGURE}}%
\newcommand\placeplate{\@place@float{PLATE}}%
\def\@place@float#1#2{%
 \vspace{0.5ex}%
 \begin{center}EDITOR: PLACE #1 \ref{#2} HERE.\end{center}%
 \vspace{0.5ex}%
}%
\newcommand\figcaption{\@testopt{\@xfigcaption}{}}%
\def\@xfigcaption[#1]#2{{\def\@captype{figure}\caption{#2}}}%
\newcommand\dummytable{\refstepcounter{table}}%
\newbox\pt@box
\newdimen\pt@width
\newcount\pt@line
\newcount\pt@column
\newcount\pt@nlines
\newcount\pt@ncol
\newcount\pt@page
\newcommand\colhead[1]{\multicolumn{1}{c}{#1}\pt@addcol}%
\gdef\pt@footnotesize{\string\footnotesize}
\gdef\pt@scriptsize{\string\scriptsize}
\newcommand\tabletypesize[1]{\def\pt@typesize{#1}\gdef\@typesize{\string#1}
 \ifx\@typesize\pt@footnotesize
      \def\pt@headfrac{\pt@headfrac@ass@footnotesize}
  \else
      \ifx\@typesize\pt@scriptsize
          \def\pt@headfrac{\pt@headfrac@ass@scriptsize}
      \else
          \def\pt@headfrac{\pt@headfrac@ass@normalsize}%
      \fi
\fi
}% Access to different type sizes in deluxetable
\def\pt@typesize{}%
\newcommand\tablecolumns[1]{%
 \pt@column=#1\relax%
 \pt@ncol=#1\relax%
 \global\let\pt@addcol\@empty%
}%
\newcommand\tablecaption[1]{\gdef\pt@caption{\tnotemarkskip8pt#1}}%Fixed: space after mark
\newcommand\tablehead[1]{%
 \gdef\pt@head{%
  \hline\hline
  \relax\\[-1.7ex]%
  #1\hskip\tabcolsep
  \\[.7ex]%
  \hline
  \relax\\[-1.5ex]%
 }%
}%
\def\tablehead@aj#1{%
 \gdef\pt@head{%
  #1\hskip\tabcolsep
  \\[.7ex]%
  \hline
  \relax\\[-1.5ex]%
 }%
}%
\newif\if@pt@rot
\newcommand\rotate{\@pt@rottrue}%
\newcommand\tabletail[1]{\gdef\pt@tail{#1}}%
\newcommand\tablewidth[1]{\pt@width=#1\relax}%
\newcommand\tableheadfrac[1]{\gdef\pt@headfrac{#1}}%
\AtBeginDocument{%
 \let\pt@caption\@empty%
 \let\pt@head\@empty%
 \let\pt@tail\@empty%
 \pt@width\textwidth%
 %\def\pt@headfrac{.1}%
 \def\pt@headfrac{\pt@headfrac@ass@normalsize}% initialize typesize to consider
}%                                            % while calculating rows
\newdimen\tabbaseskip%
\def\pt@calcnlines{%
 \begingroup%
  \if@pt@rot\textheight\textwidth\fi% rotate tables
  \pt@typesize% Type sizes in deluxetable
  \@tempdima\pt@headfrac\textheight
  \@tempdimb\textheight\advance\@tempdimb by -\@tempdima
  \@tempdima\arraystretch\baselineskip
  \global\tabbaseskip\baselineskip
  \divide\@tempdimb by\@tempdima
  \global\pt@nlines\@tempdimb
 \endgroup
}%
\def\pt@tabacol{%
 \edef\@preamble{\@preamble\hskip\tabcolsep\tabskip\fill}%
}%
\newdimen\pt@tmpcapwidth
\long\def\@makecaption@plano#1#2{%
 \@ifdim{\pt@width>\z@}{%
  \pt@tmpcapwidth\pt@width
 }{%
  \pt@tmpcapwidth\hsize
 }%
  \parbox{\pt@tmpcapwidth}{%
   \@make@caption@text{#1}{#2}%
  }%
 \endcenter
}%
\def\fnum@ptable{Table \thetable}%
\def\fnum@ptablecont{Table \thetable---{\rmfamily Continued}}%
\long\def\@make@caption@text#1#2{%
 \center\rmfamily#1.\quad#2\endcenter
}%
\long\def\@makecaption@plano@cont#1#2{%
 \center\rmfamily#1\endcenter
 \vskip 2.5ex
}%
\def\fnum@ptablecont@pptt{Table \thetable---{\itshape Continued}}%
\long\def\@make@caption@text@pptt#1#2{%
 \center\sc#1\\[.5ex]#2\endcenter
}%
\long\def\@makecaption@plano@cont@pptt#1#2{%
 \center\sc#1\endcenter
 \vskip 1.5ex
}%
\def\fnum@ptable@apj{TABLE \thetable}%
\def\fnum@ptablecont@apj{TABLE \thetable---{\itshape Continued}}%
\long\def\@make@caption@text@apj#1#2{%
 \center\Large\sc#1\\[.5ex]#2\endcenter
}%
\long\def\@makecaption@plano@cont@apj#1#2{%
 \center\Large\sc#1\endcenter
 \vskip 1.5ex
}%
\def\fnum@ptable@aj{Table \thetable.}%
\def\fnum@ptablecont@aj{Table \thetable.\space{\rmfamily (continued)}}%
\long\def\@make@caption@text@aj#1#2{%
 \center\large{\sc#1}\space#2\endcenter
}%
\long\def\@makecaption@plano@cont@aj#1#2{%
 \center\large{\sc#1}\endcenter
 \vskip 1.5ex
}%
\newbox\spew@tblnotesbox%
\newbox\restof@tblnotesbox%
\global\newdimen\noteheight%
\global\newdimen\pt@tabnoteminht%
\global\pt@tabnoteminht=0pt%
\newenvironment{deluxetable}[1]{%
 \maketitle
 \def\pt@format{\string#1}%
 \let\@acol\pt@tabacol%
 \let\@tabularcr\@ptabularcr%
 \let\@tablenotetext\@ptablenotetext%
 \let\@tablenotes\@ptablenotes%
 \global\pt@ncol\z@%
 \global\pt@column\z@%
 \global\pt@page\@ne%
 \gdef\pt@addcol{\global\advance\pt@ncol\@ne}%
 \if@pt@rot\leavevmode\fi%
}{%
  \ifx\@typesize\pt@footnotesize%%% considering the table typesize in calculation
    \global\pt@tabnoteminht=\pt@notemin@footnote\baselineskip
  \else
    \ifx\@typesize\pt@scriptsize
       \global\pt@tabnoteminht=\pt@notemin@script\baselineskip
    \else
       \global\pt@tabnoteminht=\pt@notemin@normal\baselineskip
    \fi
  \fi
 \global\advance\pt@tabnoteminht-\@abovenoteskip
 \global\@abovenoteskip=0pt
 \setbox\spew@tblnotesbox\vbox{\spew@tblnotes}%
 %%
 %% Finding the available space for tablenotes in current page
 \if@pt@rot\global\noteheight\textwidth\else\global\noteheight\textheight\fi%
 \global\advance\noteheight-\ht\captionbox%
 \global\advance\noteheight-\pt@line\tabbaseskip
 \if@twocolumn  %% tables in preprint2 style
    \ifx\@typesize\pt@scriptsize
    \global\advance\noteheight-6\baselineskip%
    \else
    \global\advance\noteheight-3\baselineskip%
    \fi
  \else
    \global\advance\noteheight-2\baselineskip%
  \fi
%%
%% Print the maximum lines of notes below table within current page
   \ifdim\noteheight<\pt@tabnoteminht% if not possible to keep the minimum two lines
     \global\noteheight=0pt%         % the whole notes move to next page.
     \global\setbox\restof@tblnotesbox\vbox{\unvbox\spew@tblnotesbox}%
   \else
   %%
   %% if possible two lines, check the length of notes
     \ifdim\ht\spew@tblnotesbox>\noteheight%
        % Print maximum notes in available space and store the remaining part
        \hbox\@to\hsize{\hfil\vsplit\spew@tblnotesbox to \noteheight\hfil}%
        \global\setbox\restof@tblnotesbox\vbox{\unvbox\spew@tblnotesbox}%
     \else%
        % Print the whole notes in current page.
        \vbox{\hbox\@to\hsize{\hfil\box\spew@tblnotesbox\hfil}}%
     \fi
   \fi
 \typeout@deluxetable%
 \endcenter%
 \end@plano@float%
%%
%% Print the remaining tablenotes into new page(s).
%% print each page until the remaining box empty.
 \loop\ifvoid\restof@tblnotesbox\else%
 \clearpage
 %%
 %% check whether the remaining box is a full/partial page
 \ifdim\ht\restof@tblnotesbox<\if@pt@rot\hsize\else\vsize\fi%
     \vbox to \textheight{\if@pt@rot\vfill\fi\hbox to \textwidth{\if@pt@rot\else\hfil\fi
     \if@pt@rot\rotatebox{90}{\box\restof@tblnotesbox}
     \else{\box\restof@tblnotesbox}\fi\hfil}\vfill}%
 \else%
    \vbox to \textheight{\vfill\hbox to \textwidth{\hfil%
    \if@pt@rot\rotatebox{90}{\vsplit\restof@tblnotesbox to \textwidth}
    \else{\vsplit\restof@tblnotesbox to \textheight}\fi\hfil}\vfill}%
 \fi%
 \clearpage
 \repeat%
 \addtocounter{table}{\m@ne}%
 \tabletypesize{\normalsize}%
}%
\let@environment{planotable}{deluxetable}%
\def\@plano@float{% Invoked by \startdata
 \begingroup%
  \if@pt@rot\columnwidth\textheight\fi% Deluxetable table \rotate
  \@plano@float@{table}%
}%
\def\end@plano@float{% S/B invoked by \enddata; instead by \enddeluxetable
  \end@plano@float@\endgroup}%
\def\@plano@float@{\@float}% Extra layer of abstraction for float processing
\def\end@plano@float@{%
\end@float}%
\newdimen\firsttabskip
\firsttabskip-\hsize
\appdef\@endfloatbox{%
\if@pt@rot
\global\setbox\@currbox\vbox{\hskip\firsttabskip\global\firsttabskip\z@%
\rotatebox{90}{\box\@currbox}}\else\global\firsttabskip\z@\fi%
}%
\def\typeout@deluxetable@mss{%
 \typeout{%
  Table \thetable\space has been set to width \the\pt@width
 }%
}%
\def\typeout@deluxetable@ppt{%
 \typeout{%
  Page  \the\pt@page \space of table \thetable\space has been set to
  width \the\pt@width\space with \the\pt@nlines\space lines per page
 }%
}%
\let\typeout@deluxetable\typeout@deluxetable@mss
\newcommand\startdata{%
 \pt@calcnlines
 \@ifdim{\pt@width>\z@}{%
  \def\@halignto{\@to\pt@width}%
 }{%
  \def\@halignto{}%
 }%
 \let\fnum@table=\fnum@ptable
 \let\@makecaption\@makecaption@plano
 \global\pt@line\z@
 \start@pt@tabular
 \after@startdata
}%
\global\newbox\captionbox
\def\start@pt@tabular{\par%
 \@plano@float
 \center
 \expandafter\caption\expandafter{\pt@caption}%
 \global\setbox\captionbox\vbox{\expandafter\caption\expandafter{\pt@caption}}
 \pt@typesize% Type sizes in deluxetable
 \expandafter\@tabular\expandafter{\pt@format}%
}%
\def\set@pt@box#1{\setbox\pt@box}%
\def\after@startdata{\pt@head}%
\def\after@startdata@aj{\hline\hline\relax\\[-1.7ex]\pt@head}%
\def\enddata{%
 \crcr
 \noalign{\vskip .7ex}%
 \before@enddata%
 \endtabular%
 \setbox\pt@box\lastbox%
 \pt@width\wd\pt@box
 \hbox \@to \hsize{\hfil\box\pt@box\hfil}%
 \ignorespaces}%
\def\before@enddata{\hline}%
\def\before@enddata@aj{\hline\hline}%
\def\nl{\substitute@command\nl\\}%
\def\nextline{\substitute@command\nextline\\}%
\def\@ptabularcr{%
 {\ifnum0=`}\fi% A klootch just in case the next token is & or \cr
 \@ifstar{%
  \@testopt{\@argptabularcr\@empty}\z@skip%
 }{%
  \@testopt{\@argptabularcr\ptable@@split}\z@skip%
 }%
}%
\newdimen\pt@reduceline
\newdimen\extra@vspace
\extra@vspace\z@
\def\@xargptarraycr#1{\@tempdima #1%
   \global\advance\extra@vspace\@tempdima%        % adding the optional spaces
   \advance\@tempdima\dp \@arstrutbox%
   \vrule \@height\z@ \@depth\@tempdima \@width\z@%
   \global\pt@reduceline\arraystretch\tabbaseskip% total lines to be reduced
   \@whilenum\pt@reduceline<\extra@vspace%       % reducing the excess lines%
   \do{%
   \global\advance\extra@vspace-\pt@reduceline%
   \global\advance\pt@line1
   }%
\cr}%
\def\@argptabularcr#1[#2]{%
 \ifnum0=`{\fi}% To undo the effect of the klootch.
 \@ifdim{#2>\z@}{%
  \unskip\@xargptarraycr{#2}%
 }{%
  \@yargarraycr{#2}%
 }\ptable@split#1%
}%
\def\ptable@split#1{%
 \noalign{%
  \global\advance\pt@line\@ne%
  \@ifnum{\pt@line<\pt@nlines}{}{%
   \aftergroup#1%
  }%
 }%
}%
\def\ptable@@split{%
  \before@suspendpt%
  \endtabular%
  \setbox\pt@box\lastbox%
  \pt@width\wd\pt@box\box\pt@box%
  \typeout@pt@nl%
  \global\advance\pt@page\@ne%
  \endcenter%
  \end@plano@float%
  \clearpage
  \global\extra@vspace\z@
  \addtocounter{table}{-2}%
  \let\fnum@table=\fnum@ptablecont%
  \let\@makecaption\@makecaption@plano@cont%
  \global\pt@ncol=\pt@column%  Either 0 or value of \tablecolumns
  \global\pt@line\z@%
  \start@pt@tabular%
  \before@resumept%
  \pt@head%
}%
\def\before@suspendpt{}%
\def\before@resumept{}%
\def\before@suspendpt@aj{\@tabularcr\noalign{\vskip .7ex}\hline}%
\def\before@resumept@aj{\hline\relax\@tabularcr[-1.7ex]}%
\def\typeout@pt@nl@ppt{%
 \typeout{%
  Page \the\pt@page\space of table \thetable\space has been set to
  width \the\pt@width
 }%
}%
\def\typeout@pt@nl@mss{%
 \typeout{%
  Page \the\pt@page\space of table \thetable\space has been set to
  width \the\pt@width\space with \the\pt@nlines\space lines per page
 }%
}%
\def\typeout@pt@nl@aj{%
 \typeout{%
  Table \thetable\space has been set to
  width \the\pt@width\space with \the\pt@nlines\space lines per page
 }%
}%
\let\typeout@pt@nl\typeout@pt@nl@mss
\newcommand\tablevspace[1]{\substitute@command\tablevspace\\[#1]}%
\newcommand\tablebreak{\cr\ptable@@split}%\\{\cr\ptable@@split}%
\newcommand\cutinhead[1]{%
 \noalign{\vskip 1.5ex}%
 \hline
 \@ptabularcr
 \noalign{\vskip -4ex}%
 \multicolumn{\pt@ncol}{c}{#1}%
 \@ptabularcr
 \noalign{\vskip .8ex}%
 \hline
 \@ptabularcr
 \noalign{\vskip -2ex}%
}%
\def\cutinhead@ppt#1{%
 \noalign{\vskip 1.5ex}%
 \hline
 \@ptabularcr
 \noalign{\vskip -2ex}% Style Note: in apj, it is -1.5ex
 \multicolumn{\pt@ncol}{c}{#1}%
 \@ptabularcr
 \noalign{\vskip .8ex}%
 \hline
 \@ptabularcr
 \noalign{\vskip -2ex}%
}%
\newcommand\sidehead[1]{%
 \noalign{\vskip 1.5ex}%
 \multicolumn{\pt@ncol}{@{\hskip\z@}l}{#1}%
 \@ptabularcr
 \noalign{\vskip .5ex}%
}%
\def\@ptablenotetext#1#2{%
 \vspace{0ex}% Style Note: in ppt, it is gone
 {%\parbox{\pt@width}%
 {\hskip1em$^{\mathrm#1}$#2}\par}%
}%
\def\@ptablenotes#1{%
 \par
 \vspace{2ex}%
 {\setlength\parskip{1.5ex}#1}%
}%
\def\@ptablenotes@apj#1{%
 \par
 \vspace{2ex}%
 {#1}%
}%
\newcommand\tablerefs[1]{\ifdim\@abovenoteskip=0pt\global\@abovenoteskip=10pt\fi
\appgdef\tblnote@list{\hsize\pt@width\leftskip\z@\rightskip\z@%
\@tableref{\parfillskip\z@ plus1fil#1\endgraf}}}%
\def\@tableref#1{%
 \par
 \vspace*{3ex}%
 {%\parbox{\pt@width} %%%%
 {\hskip1em\rmfamily References. --- #1}\par}%
}%
\newcommand\tablecomments[1]{\ifdim\@abovenoteskip=0pt\global\@abovenoteskip=10pt\fi
\appgdef\tblnote@list{\hsize\pt@width\leftskip\z@\rightskip\z@%
\@tablecom{\parfillskip\z@ plus1fil#1\endgraf}}}%
\def\@tablecom#1{%
 \par
 \vspace*{3ex}%
 {%\parbox{\pt@width} %%%
{\hskip1em\rmfamily Note. --- #1}\par}%
}%
\def\@tableref@pptt#1{%
 \par
 \vspace*{3ex}%
 {%\parbox{\pt@width} %%%
 {\hskip1em{\sc References.---}#1}\par}%
}%
\def\@tablecom@pptt#1{%
 \vspace*{3ex}{%
  %\parbox{\pt@width} %%%
  {\hskip1em{\sc Note.---}#1}\par}%
}%
\newcounter{plate}%
\def\ftype@plate{4}%
\def\ext@plate{lof}%
\newenvironment{plate}{\@float{plate}}{\end@float}%
\newenvironment{plate*}{\@dblfloat{plate}}{\end@dblfloat}%
\let\platewidth=\tablewidth
\newcommand\platenum[1]{%
 \def\theplate{#1}%
 \let\@currentlabel\theplate
 \addtocounter{plate}{\m@ne}%
}%
\def\thefigure{\@arabic\c@figure}%
\def\thetable{\@arabic\c@table}%
\def\theplate{\@arabic\c@plate}%
\def\fnum@figure{{\rmfamily Fig.\space\thefigure.---}}%
\def\fnum@table{{\rmfamily Table \thetable:}}%
\def\fnum@plate{{\bfseries Plate \theplate.}}%
\def\fps@figure{bp}%
\def\fps@table{bp}%
\def\fps@plate{bp}%
\def\eps@scaling{1.0}%
\newcommand\epsscale[1]{\gdef\eps@scaling{#1}}%
\newcommand\plotone[1]{%
 \typeout{Plotone included the file #1}
 \centering
 \leavevmode
 \includegraphics[width={\eps@scaling\columnwidth}]{#1}%
}%
\newcommand\plottwo[2]{{%
 \typeout{Plottwo included the files #1 #2}
 \centering
 \leavevmode
 \columnwidth=.45\columnwidth
 \includegraphics[width={\eps@scaling\columnwidth}]{#1}%
 \hfil
 \includegraphics[width={\eps@scaling\columnwidth}]{#2}%
}}%
\def\plotfiddle#1#2#3#4#5#6#7{{
\typeout{Plotfiddle included the file #1}
\centering\leavevmode%% Re-implement from v4.0
\vbox to #2{\rule{0pt}{#2}}
\hspace*{#6pt}\includegraphics[width=#4pt, height=#5pt, angle=#3, origin=c]{#1}}%
}
\let\jnl@style=\rmfamily
\def\ref@jnl#1{{\jnl@style#1}}%
\newcommand\aj{\ref@jnl{AJ}}%
          % Astronomical Journal
\newcommand\actaa{\ref@jnl{Acta Astron.}}%
  % Acta Astronomica
\newcommand\araa{\ref@jnl{ARA\&A}}%
          % Annual Review of Astron and Astrophys
\newcommand\apj{\ref@jnl{ApJ}}%
          % Astrophysical Journal
\newcommand\apjl{\ref@jnl{ApJ}}%
          % Astrophysical Journal, Letters
\newcommand\apjs{\ref@jnl{ApJS}}%
          % Astrophysical Journal, Supplement
\newcommand\ao{\ref@jnl{Appl.~Opt.}}%
          % Applied Optics
\newcommand\apss{\ref@jnl{Ap\&SS}}%
          % Astrophysics and Space Science
\newcommand\aap{\ref@jnl{A\&A}}%
          % Astronomy and Astrophysics
\newcommand\aapr{\ref@jnl{A\&A~Rev.}}%
          % Astronomy and Astrophysics Reviews
\newcommand\aaps{\ref@jnl{A\&AS}}%
          % Astronomy and Astrophysics, Supplement
\newcommand\azh{\ref@jnl{AZh}}%
          % Astronomicheskii Zhurnal
\newcommand\baas{\ref@jnl{BAAS}}%
          % Bulletin of the AAS
\newcommand\caa{\ref@jnl{Chinese Astron. Astrophys.}}%
  % Chinese Astronomy and Astrophysics
\newcommand\cjaa{\ref@jnl{Chinese J. Astron. Astrophys.}}%
  % Chinese Journal of Astronomy and Astrophysics
\newcommand\icarus{\ref@jnl{Icarus}}%
  % Icarus
\newcommand\jcap{\ref@jnl{J. Cosmology Astropart. Phys.}}%
  % Journal of Cosmology and Astroparticle Physics
\newcommand\jrasc{\ref@jnl{JRASC}}%
          % Journal of the RAS of Canada
\newcommand\memras{\ref@jnl{MmRAS}}%
          % Memoirs of the RAS
\newcommand\mnras{\ref@jnl{MNRAS}}%
          % Monthly Notices of the RAS
\newcommand\na{\ref@jnl{New A}}%
  % New Astronomy
\newcommand\nar{\ref@jnl{New A Rev.}}%
  % New Astronomy Review
\newcommand\pra{\ref@jnl{Phys.~Rev.~A}}%
          % Physical Review A: General Physics
\newcommand\prb{\ref@jnl{Phys.~Rev.~B}}%
          % Physical Review B: Solid State
\newcommand\prc{\ref@jnl{Phys.~Rev.~C}}%
          % Physical Review C
\newcommand\prd{\ref@jnl{Phys.~Rev.~D}}%
          % Physical Review D
\newcommand\pre{\ref@jnl{Phys.~Rev.~E}}%
          % Physical Review E
\newcommand\prl{\ref@jnl{Phys.~Rev.~Lett.}}%
          % Physical Review Letters
\newcommand\pasa{\ref@jnl{PASA}}%
  % Publications of the Astron. Soc. of Australia
\newcommand\pasp{\ref@jnl{PASP}}%
          % Publications of the ASP
\newcommand\pasj{\ref@jnl{PASJ}}%
          % Publications of the ASJ
\newcommand\qjras{\ref@jnl{QJRAS}}%
          % Quarterly Journal of the RAS
\newcommand\rmxaa{\ref@jnl{Rev. Mexicana Astron. Astrofis.}}%
  % Revista Mexicana de Astronomia y Astrofisica
\newcommand\skytel{\ref@jnl{S\&T}}%
          % Sky and Telescope
\newcommand\solphys{\ref@jnl{Sol.~Phys.}}%
          % Solar Physics
\newcommand\sovast{\ref@jnl{Soviet~Ast.}}%
          % Soviet Astronomy
\newcommand\ssr{\ref@jnl{Space~Sci.~Rev.}}%
          % Space Science Reviews
\newcommand\zap{\ref@jnl{ZAp}}%
          % Zeitschrift fuer Astrophysik
\newcommand\nat{\ref@jnl{Nature}}%
          % Nature
\newcommand\iaucirc{\ref@jnl{IAU~Circ.}}%
          % IAU Cirulars
\newcommand\aplett{\ref@jnl{Astrophys.~Lett.}}%
          % Astrophysics Letters and Communications
\newcommand\apspr{\ref@jnl{Astrophys.~Space~Phys.~Res.}}%
          % Astrophysics Space Physics Research
\newcommand\bain{\ref@jnl{Bull.~Astron.~Inst.~Netherlands}}%
          % Bulletin Astronomical Institute of the Netherlands
\newcommand\fcp{\ref@jnl{Fund.~Cosmic~Phys.}}%
          % Fundamental Cosmic Physics
\newcommand\gca{\ref@jnl{Geochim.~Cosmochim.~Acta}}%
          % Geochimica Cosmochimica Acta
\newcommand\grl{\ref@jnl{Geophys.~Res.~Lett.}}%
          % Geophysics Research Letters
\newcommand\jcp{\ref@jnl{J.~Chem.~Phys.}}%
          % Journal of Chemical Physics
\newcommand\jgr{\ref@jnl{J.~Geophys.~Res.}}%
          % Journal of Geophysical Research
\newcommand\jqsrt{\ref@jnl{J.~Quant.~Spec.~Radiat.~Transf.}}%
          % Journal of Quantitiative Spectroscopy and Radiative Trasfer
\newcommand\memsai{\ref@jnl{Mem.~Soc.~Astron.~Italiana}}%
          % Mem. Societa Astronomica Italiana
\newcommand\nphysa{\ref@jnl{Nucl.~Phys.~A}}%
          % Nuclear Physics A
\newcommand\physrep{\ref@jnl{Phys.~Rep.}}%
          % Physics Reports
\newcommand\physscr{\ref@jnl{Phys.~Scr}}%
          % Physica Scripta
\newcommand\planss{\ref@jnl{Planet.~Space~Sci.}}%
          % Planetary Space Science
\newcommand\procspie{\ref@jnl{Proc.~SPIE}}%
          % Proceedings of the SPIE
\let\astap=\aap
\let\apjlett=\apjl
\let\apjsupp=\apjs
\let\applopt=\ao
\newcommand\phn{\phantom{0}}%
\newcommand\phd{\phantom{.}}%
\newcommand\phs{\phantom{$-$}}%
\newcommand\phm[1]{\phantom{#1}}%
\let\la=\lesssim            % For Springer A&A compliance...
\let\ga=\gtrsim
\newcommand\sq{\mbox{\rlap{$\sqcap$}$\sqcup$}}%
\newcommand\arcdeg{\mbox{$^\circ$}}%
\newcommand\arcmin{\mbox{$^\prime$}}%
\newcommand\arcsec{\mbox{$^{\prime\prime}$}}%
\newcommand\fd{\mbox{$.\!\!^{\mathrm d}$}}%
\newcommand\fh{\mbox{$.\!\!^{\mathrm h}$}}%
\newcommand\fm{\mbox{$.\!\!^{\mathrm m}$}}%
\newcommand\fs{\mbox{$.\!\!^{\mathrm s}$}}%
\newcommand\fdg{\mbox{$.\!\!^\circ$}}%
\newcommand\farcm@mss{\mbox{$.\mkern-4mu^\prime$}}%
\let\farcm\farcm@mss
\newcommand\farcs@mss{\mbox{$.\!\!^{\prime\prime}$}}%
\let\farcs\farcs@mss
\newcommand\fp{\mbox{$.\!\!^{\scriptscriptstyle\mathrm p}$}}%
\newcommand\micron{\mbox{$\mu$m}}%
\def\farcm@apj{%
 \mbox{.\kern -0.7ex\raisebox{.9ex}{\scriptsize$\prime$}}%
}%
\def\farcs@apj{%
 \mbox{%
  \kern  0.13ex.%
  \kern -0.95ex\raisebox{.9ex}{\scriptsize$\prime\prime$}%
  \kern -0.1ex%
 }%
}%
\newcommand\case[2]{\mbox{$\frac{#1}{#2}$}}%
\newcommand\slantfrac{\case}%
\newcommand\onehalf{\slantfrac{1}{2}}%
\newcommand\onethird{\slantfrac{1}{3}}%
\newcommand\twothirds{\slantfrac{2}{3}}%
\newcommand\onequarter{\slantfrac{1}{4}}%
\newcommand\threequarters{\slantfrac{3}{4}}%
\newcommand\ubvr{\mbox{$U\!BV\!R$}}%% UBVR system
\newcommand\ub{\mbox{$U\!-\!B$}}%   % U-B
\newcommand\bv{\mbox{$B\!-\!V$}}%   % B-V
\newcommand\vr{\mbox{$V\!-\!R$}}%   % V-R
\newcommand\ur{\mbox{$U\!-\!R$}}%   % U-R
\newcommand\ion[2]{#1$\;${\small\rmfamily\@Roman{#2}}\relax}%
\newcommand\nodata{ ~$\cdots$~ }%
\newcommand\diameter{\ooalign{\hfil/\hfil\crcr\mathhexbox20D}}%
\newcommand\degr{\arcdeg}%
\newcommand\Sun{\sun}% Sun symbol, "S"
\newcommand\Sol{\sun}%
\newcommand\sun{\odot}%
\newcommand\Mercury{\astro{\char1}}% Mercury symbol, "1"
\newcommand\Venus{\astro{\char2}}% Venus symbol, "2"
\newcommand\Earth{\earth}% Earth symbol, "3"
\newcommand\Terra{\earth}%
\newcommand\earth{\oplus}%
\newcommand\Mars{\astro{\char4}}% Mars symbol, "4"
\newcommand\Jupiter{\astro{\char5}}% Jupiter symbol, "5"
\newcommand\Saturn{\astro{\char6}}% Saturn symbol, "6"
\newcommand\Uranus{\astro{\char7}}% Uranus symbol, "7"
\newcommand\Neptune{\astro{\char8}}% Neptune symbol, "8"
\newcommand\Pluto{\astro{\char9}}% Pluo symbol, "9"
\newcommand\Moon{\astro{\char10}}% Moon symbol, "M"
\newcommand\Luna{\Moon}%
\newcommand\Aries{\astro{\char11}}%
\newcommand\VEq{\Aries}% vernal equinox (Aries)
\newcommand\Taurus{\astro{\char12}}%
\newcommand\Gemini{\astro{\char13}}%
\newcommand\Cancer{\astro{\char14}}%
\newcommand\Leo{\astro{\char15}}%
\newcommand\Virgo{\astro{\char16}}%
\newcommand\Libra{\astro{\char17}}%
\newcommand\AEq{\Libra}% autumnal equinox (Libra)
\newcommand\Scorpius{\astro{\char18}}%
\newcommand\Sagittarius{\astro{\char19}}%
\newcommand\Capricornus{\astro{\char20}}%
\newcommand\Aquarius{\astro{\char21}}%
\newcommand\Pisces{\astro{\char22}}%
\def\load@astro{%
 \dimen@=1\aas@ptsize\p@
 \font\astro@font=Astrosym at\dimen@
}%
\def\astro#1{\leavevmode\hbox{\astro@font#1}}%
\def\astro@font{%
 \ClassWarning{aastex}{%
  Please use class option `astro', since you are using the astro font.%
 }%
}%
\newcommand\sbond{\chem@bnd{\@sbnd}}%
\newcommand\dbond{\chem@bnd{\@dbnd}}%
\newcommand\tbond{\chem@bnd{\@tbnd}}%
\def\chem@bnd#1{%
 {%
  \kern.1em\relax
  \setbox\z@\hbox{M}%
  \dimen@ii.8em\relax
  \p@=.1em\relax
  \dimen@.5\ht\z@\dimen@i-\dimen@
  \advance\dimen@1.5\p@\advance\dimen@i-1.0\p@
  #1%
  \kern.1em\relax
  }%
 }%
\def\@sbnd{%
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 }%
\def\@dbnd{%
 \advance\dimen@-0.5\p@\advance\dimen@i0.5\p@
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \hskip-\dimen@ii
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 }%
\def\@tbnd{%
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \hskip-\dimen@ii
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 \advance\dimen@-1.5\p@\advance\dimen@i1.5\p@
 \hskip-\dimen@ii
 \vrule\@height\dimen@\@depth\dimen@i\@width\dimen@ii\nobreak
 }%
\renewcommand\LaTeX{%
 \leavevmode
 L%
 \raise.42ex\hbox{%
  \count@=\the\fam
  $\fam\count@\scriptstyle\kern-.3em A$%
 }%
 \kern-.15em\TeX
}%
\newcommand\anchor[2]{#2}%
\newcommand\url{\@dblarg\@url}%
\def\@url[#1]{\anchor{#1}}%
\def\@text@email#1{#1}%
\def\authoremail{\substitute@command\authoremail\email}%
\newcommand\objectname{\@testopt\@objectname{[}}
\def\@objectname[#1]#2{#2}%
\newcommand\object{\@testopt\@object{[}}%
\def\@object[#1]#2{#2}%
%% macro for facility
\newcommand\facility{\@testopt\@facility{[}}%
\def\@facility[#1]#2{#2}%
%% macro for supportfrom
\newcommand\supportfrom{\@testopt\@supportfrom{[}}%
\def\@supportfrom[#1]#2{#2}%
%% macro for dataset
\newcommand\dataset{\@testopt\@dataset{[}}%
\def\@dataset[#1]#2{#2}%
\newcommand\sizrpt{%
 (\fontname\the\font): em=\the\fontdimen6\font, ex=\the\fontdimen5\font
 \typeout{%
  (\fontname\the\font): em=\the\fontdimen6\font, ex=\the\fontdimen5\font
 }%
}%
\def\aas@preprint{%
 \def\revtex@genre{preprint}%
 \let\ptlandscape\@empty
 \setlength\@slugcmmntwidth{.67\textwidth}%
 \let\@makeslugcmmnt\@makeslugcmmnt@ppt
 \let\@abstract\@abstract@ppt
 \let\make@title\make@title@ppt
 \let\make@affil\make@affil@ppt
 \let\notetoeditor\@gobble
 \let\clear@section@page\@empty
 \let\placetable\@gobble
 \let\placefigure\@gobble
 \let\placeplate\@gobble
 \let\typeout@deluxetable\typeout@deluxetable@ppt
 \let\typeout@pt@nl\typeout@pt@nl@mss
 \ps@plaintop
 \let\references@refpar\references@refpar@mss
 \let\cutinhead\cutinhead@ppt
  \def\pt@headfrac@ass@normalsize{.1}
  \def\pt@headfrac@ass@footnotesize{.12}
  \def\pt@headfrac@ass@scriptsize{.15}
  \def\pt@notemin@normal{4.5}
  \def\pt@notemin@footnote{4.5}
  \def\pt@notemin@script{5}
}%
\@namedef{aas@preprint2}{%
 \aas@preprint
 \def\revtex@genre{2-column preprint}%
 \ps@plain
 \@twocolumntrue
 \@rightskip=\z@\@plus4em
 \rightskip\@rightskip
 \opt@just
 \just@just % -SZ restored preprint2 to full justification
 \setlength\parindent{1.2em}%
 \setlength\parskip{0.5ex}%
 \setlength\columnsep{0.5in}%
 \setlength\hoffset{-0.2in}%
 \tolerance=600
 \setlength\emergencystretch{6\p@}%
 \def\baselinestretch{1.0}%
 \def\@tightleading{1.0}%
 \let\singlespace\@empty
 \let\doublespace\@empty
 \let\@dates\@dates@pptt
 \let\@abstract\@abstract@pptt
 \let\make@title\make@title@pptt
 \let\make@author\make@author@pptt
 \let\make@affil\make@affil@pptt
 \let\@keywords\@keywords@pptt
 \setlength{\skip\footins}{3ex\@plus1ex\@minus.5ex}%
 \setlength\footnotesep{2ex}%
 \let\@makefntext\@makefntext@pptt
 \let\section\section@pptt
 \let\subsection\subsection@pptt
 \let\subsubsection\subsubsection@pptt
 \let\section@centering\@empty
 \let\appendix@figtab@defs\appendix@figtab@defs@pptt
 \def\clear@thebibliography@page{%
  \if@restonecol\if@twocolumn\else\twocolumn\fi\fi
 }%
 \let\references@refpar\references@refpar@pptt
 \let\thebib@list\thebib@list@pptt
 \let\@tablenotes\@tablenotes@pptt
 \let\fnum@ptablecont\fnum@ptablecont@pptt
 \let\@make@caption@text\@make@caption@text@pptt
 \let\@makecaption@plano@cont\@makecaption@plano@cont@pptt
 \let\cutinhead\cutinhead@ppt
 \def\@plano@float@{\@dblfloat}% Extra layer of abstraction for float processing
 \def\end@plano@float@{\end@dblfloat}%
 %\let\@tableref\@tableref@pptt
 \let\@tablecom\@tablecom@pptt
 \def\pt@headfrac@ass@normalsize{.12}
 \def\pt@headfrac@ass@footnotesize{.15}
 \def\pt@headfrac@ass@scriptsize{.18}
 \def\pt@notemin@normal{5}
 \def\pt@notemin@footnote{5}
 \def\pt@notemin@script{5}
}%
\def\section@pptt{%
 \@startsection{section}{1}%
  {\z@}{2.3ex\@plus1ex\@minus.2ex}%
  {1.5ex\@plus.2ex}{\normalsize\bfseries}%
}%
\def\subsection@pptt{%
 \@startsection{subsection}{2}%
  {\z@}{2ex\@plus1ex\@minus.2ex}{1ex\@plus.2ex}{\normalsize\bfseries}%
}%
\def\subsubsection@pptt{%
 \@startsection{subsubsection}{3}%
  {\z@}{2ex\@plus1ex\@minus.2ex}{1ex\@plus.2ex}{\normalsize\itshape}%
}%
\def\aas@manuscript{%
 \def\revtex@genre{manuscript}%
 \let\ptlandscape\@empty
 \def\baselinestretch{\@doubleleading}%
 \let\footnote@size\@empty
 \def\tighten{\def\baselinestretch{\@doubleleading}}%
 \def\singlespace{}%
 \def\doublespace{}%
 \opt@tighten
 \setlength\@slugcmmntwidth{\textwidth}%
 \let\@makeslugcmmnt\@makeslugcmmnt@mss
 \@rightskip=\z@\@plus4em
 \rightskip\@rightskip
 \opt@just
 \let\sluginfo\sluginfo@mss
 \let\@abstract\@abstract@mss
 \let\@keywords\@keywords@mss % pagebreak after keywords
 \let\make@title\make@title@mss
 \def\clear@section@page{\clearpage}%
 \def\clear@thebibliography@page{\clearpage}%
 \let\typeout@deluxetable\typeout@deluxetable@mss
 \let\typeout@pt@nl\typeout@pt@nl@mss
 \ps@plaintop
 \let\references@refpar\references@refpar@mss
  \def\pt@headfrac@ass@normalsize{.08}
  \def\pt@headfrac@ass@footnotesize{.1}
  \def\pt@headfrac@ass@scriptsize{.12}
  \def\pt@notemin@normal{3}
  \def\pt@notemin@footnote{3}
  \def\pt@notemin@script{4}
}%
\def\journal{\@gobble}%
\def\volume{\@gobble}%
\def\issue{\@gobble}%
\def\SGMLbi#1{#1}%
\def\SGMLbsc#1{#1}%
\def\SGMLclc#1{#1}%
\def\SGMLentity#1{\&#1;}%
\def\SGML{\@gobble}%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%
%% Modify the |\@makecol| macro for one-column abstract.
\newif\if@printfoot%
\global\@printfoottrue%
\global\newbox\my@footins
\gdef \@makecol@pptt {%
   \ifvoid\footins
       \setbox\@outputbox \box\@cclv
   \else
       \if@printfoot
       \else
           \global\setbox\my@footins\vbox{\box\footins}
           %\global\advance\c@colht by -\ht\my@footins
       \fi
       \setbox\@outputbox \vbox{%
       \global\setbox\footins\vbox{\unvbox\my@footins\unvbox\footins}
       \boxmaxdepth \@maxdepth
       \unvbox\@cclv
       \if@printfoot
       \vskip\skip\footins
       \color@begingroup
         \normalcolor
         \footnoterule
 \unvbox \footins
       \color@endgroup
       \else
       \global\@printfoottrue
       \fi
       }%
   \fi
   \xdef\@freelist{\@freelist\@midlist}%
   \global \let \@midlist \@empty
   \@combinefloats
   \ifvbox\@kludgeins
     \@makespecialcolbox
   \else
       \setbox\@outputbox \vbox to \@colht{%
       \@texttop
       \dimen@ \dp\@outputbox
       \unvbox \@outputbox
       \ifbotragg%
       \vskip -\dimen@
       \@textbottom
       \fi
       }%
   \fi
   \global \maxdepth \@maxdepth
}
%%
%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% macro to switch from one-column long abstract to two-column normal text
\iflong@abstract
\newtoks\juo@sar \juo@sar={}
\def\@ca#1#2#3#4{}
\@ifundefined{stripsep}{\newskip\stripsep\stripsep 15pt}{}
\newskip\m@addvipersep
\m@addvipersep\z@
\newskip\c@addvipersep
\c@addvipersep\z@
\newdimen\ht@strip
\newdimen\right@cor
\newdimen\cor@height \cor@height=0pt
\newdimen\juo@pr
\newdimen\juo@ht
\newbox\@viper
\newcount\juo@sk
\newdimen\c@colht
\newbox\my@outputbox
%% macro for adding strip
\def\add@strip#1#2#3#4{\begingroup%
  \xdef\ex@{\global\noexpand\juo@sar{\the\juo@sar\noexpand\@ca{#1}{#2}{#3}{#4}}}\ex@%
\endgroup}
%% macro for remove strip
\def\remove@strip#1{\ifx#1\@empty\global\juo@sk=0\else
   \global\advance\juo@sk by-1\expandafter\next@item\the #1\@@#1\fi}
\def\next@item \@ca#1#2#3#4#5\@@#6{\global #6={#5}\global\juo@pr=#1\global\juo@ht=#2%
\global\cor@height=#3\global\m@addvipersep=#4}
%% macro for strip command
\def\strip{\@ifnextchar[{\@strip}{\@strip[0pt/0pt]}}
\def\@strip[#1/#2]{\global\@tempdima=#1\global\@tempdimb=#2%
        \global \setbox\@viper\vbox\bgroup%
        \hsize\textwidth
        \@parboxrestore
        \col@number \@ne
        \vrule height\topskip width\z@ depth\z@}
\def\endstrip{%
    \egroup
    \if@firstcolumn
    \ifdim\pagetotal>\z@
       \global\ht@strip\pagegoal
       \global\advance\ht@strip by-\pagetotal
       \global\advance\ht@strip by-\stripsep
       \global\advance\ht@strip by-\ht\@viper
       \global\advance\ht@strip by-\stripsep
       \global\juo@ht=\ht\@viper
    \else
       \global\ht@strip\z@
    \fi
    \ifdim\ht@strip>\z@
       \add@strip{\the\pagetotal}{\the\juo@ht}{\the\@tempdima}{\the\@tempdimb}%
       \global\advance\juo@sk by1
    \fi
  \fi
}
\newif\ifbotragg\botraggfalse
\def\@outputdblcol@pptt{%
\if@firstcolumn
    \global\@firstcolumnfalse
    \global\setbox\@leftcolumn\box\@outputbox
    \global\c@colht\@colht\global\c@addvipersep\z@
    \ifnum\juo@sk>0
        \remove@strip\juo@sar
        \global\@colht\the\juo@pr
        \global\@printfootfalse
        \ifdim\right@cor>\z@
            \global\advance\@colht by\right@cor
        \fi
        \global\advance\@colht by\cor@height
        \global\cor@height=0pt
    \fi
\else
    \ifdim\c@colht>\@colht%
        \@tempdima\@colht%
        \ifdim\@colht>\z@%%
            \ifvoid\footins%
            \else%
                \vskip-\skip\footins%
            \fi%
            \splittopskip0pt%
            \setbox\my@outputbox\vbox{%
            \vspace*{\@colht}%%
            \global\botraggfalse%
            \vskip.7\baselineskip%
            \vsplit\@outputbox to \baselineskip%
            \unvbox\@outputbox}%
            \unvbox\my@outputbox%
            \ifvoid\my@outputbox%
               \global\botraggtrue
            \fi%
            \global \@printfoottrue
            \global\c@addvipersep\m@addvipersep%
        \else%
        \fi%
        \ifnum\juo@sk>0%
        \else%
            \global\@colht\c@colht%
        \fi%
    \else%
        \global \@firstcolumntrue%
        \global\setbox\@outputbox\vbox to \ht\@leftcolumn{\unvbox\@outputbox}%
        \setbox\@outputbox \vbox{\hb@xt@\textwidth {%
        \hb@xt@\columnwidth {\box\@leftcolumn \hss}%
        \hfil
        \vrule \@width\columnseprule
        \hfil
        \hb@xt@\columnwidth{\box\@outputbox \hss}}%
        \vss}%
        \@combinedblfloats
        \@outputpage
        \begingroup
        \@dblfloatplacement
        \@startdblcolumn
        \@whilesw\if@fcolmade \fi
        {\@outputpage\@startdblcolumn}%
        \endgroup
        \global\juo@sk=0\global\juo@sar={}%
        \global\cor@height\z@\global\c@addvipersep\z@
    \fi
\fi
}
\fi
\endinput
%%
%% End of file `aastex.cls'.

